"I Want to Figure Things Out": Supporting Exploration in Navigation for People with Visual Impairments

Navigation assistance systems (NASs) aim to help visually impaired people (VIPs) navigate unfamiliar environments. Most of today's NASs support VIPs via turn-by-turn navigation, but a growing body of work highlights the importance of exploration as well. It is unclear, however, how NASs should be designed to help VIPs explore unfamiliar environments. In this paper, we perform a qualitative study to understand VIPs' information needs and challenges with respect to exploring unfamiliar environments, with the aim of informing the design of NASs that support exploration. Our findings reveal the types of spatial information that VIPs need as well as factors that affect VIPs' information preferences. We also discover specific challenges that VIPs face that future NASs can address such as orientation and mobility education and collaborating effectively with others. We present design implications for NASs that support exploration, and we identify specific research opportunities and discuss open socio-technical challenges for making such NASs possible. We conclude by reflecting on our study procedure to inform future approaches in research on ethical considerations that may be adopted while interacting with the broader VIP community.

==> ref-old-bib.txt <==
@article{passini1988wayfinding,
  title={Wayfinding without vision: An experiment with congenitally totally blind people},
  author={Passini, Romedi and Proulx, Guyltne},
  journal={Environment and behavior},
  volume={20},
  number={2},
  pages={227--252},
  year={1988},
  publisher={SAGE PUBLICATIONS, INC. 2111 West Hillcrest Drive, Newbury Park, California~…}
}

@book{corn2010foundations,
  title={Foundations of low vision: Clinical and functional perspectives},
  author={Corn, Anne Lesley and Erin, Jane N},
  year={2010},
  publisher={American Foundation for the Blind}
}


@inproceedings{abdolrahmani2021towards,
  title={Towards More Transactional Voice Assistants: Investigating the Potential for a Multimodal Voice-Activated Indoor Navigation Assistant for Blind and Sighted Travelers},
  author={Abdolrahmani, Ali and Howes Gupta, Maya and Vader, Mei-Lian and Kuber, Ravi and Branham, Stacy},
  booktitle={Proceedings of the 2021 CHI Conference on Human Factors in Computing Systems},
  pages={1--16},
  year={2021}
}


% -----------

@inproceedings{wang_enabling_2017,
	address = {Singapore, Singapore},
	title = {Enabling independent navigation for visually impaired people through a wearable vision-based feedback system},
	isbn = {978-1-5090-4633-1},
	url = {http://ieeexplore.ieee.org/document/7989772/},
	doi = {10.1109/ICRA.2017.7989772},
	abstract = {This work introduces a wearable system to provide situational awareness for blind and visually impaired people. The system includes a camera, an embedded computer and a haptic device to provide feedback when an obstacle is detected. The system uses techniques from computer vision and motion planning to (1) identify walkable space; (2) plan step-by-step a safe motion trajectory in the space, and (3) recognize and locate certain types of objects, for example the location of an empty chair. These descriptions are communicated to the person wearing the device through vibrations. We present results from user studies with low- and high-level tasks, including walking through a maze without collisions, locating a chair, and walking through a crowded environment while avoiding people.},
	language = {en},
	urldate = {2020-09-16},
	booktitle = {2017 {IEEE} {International} {Conference} on {Robotics} and {Automation} ({ICRA})},
	publisher = {IEEE},
	author = {Wang, Hsueh-Cheng and Katzschmann, Robert K. and Teng, Santani and Araki, Brandon and Giarre, Laura and Rus, Daniela},
	month = may,
	year = {2017},
	pages = {6533--6540},
	file = {Wang et al. - 2017 - Enabling independent navigation for visually impai.pdf:/Users/gauravjain/Desktop/Zotero/storage/Q6D8LKC6/Wang et al. - 2017 - Enabling independent navigation for visually impai.pdf:application/pdf;Wang et al. - 2017 - Enabling independent navigation for visually impai.pdf:/Users/gauravjain/Desktop/Zotero/storage/7SPXQ87C/Wang et al. - 2017 - Enabling independent navigation for visually impai.pdf:application/pdf}
}

@inproceedings{kayukawa_bbeep_2019,
	address = {Glasgow, Scotland Uk},
	title = {{BBeep}: {A} {Sonic} {Collision} {Avoidance} {System} for {Blind} {Travellers} and {Nearby} {Pedestrians}},
	isbn = {978-1-4503-5970-2},
	shorttitle = {{BBeep}},
	url = {http://dl.acm.org/citation.cfm?doid=3290605.3300282},
	doi = {10.1145/3290605.3300282},
	abstract = {We present an assistive suitcase system, BBeep, for supporting blind people when walking through crowded environments. BBeep uses pre-emptive sound notifcations to help clear a path by alerting both the user and nearby pedestrians about the potential risk of collision. BBeep triggers notifcations by tracking pedestrians, predicting their future position in real-time, and provides sound notifcations only when it anticipates a future collision. We investigate how diferent types and timings of sound afect nearby pedestrian behavior. In our experiments, we found that sound emission timing has a signifcant impact on nearby pedestrian trajectories when compared to diferent sound types. Based on these fndings, we performed a real-world user study at an international airport, where blind participants navigated with the suitcase in crowded areas. We observed that the proposed system signifcantly reduces the number of imminent collisions.},
	language = {en},
	urldate = {2020-09-24},
	booktitle = {Proceedings of the 2019 {CHI} {Conference} on {Human} {Factors} in {Computing} {Systems}  - {CHI} '19},
	publisher = {ACM Press},
	author = {Kayukawa, Seita and Higuchi, Keita and Guerreiro, João and Morishima, Shigeo and Sato, Yoichi and Kitani, Kris and Asakawa, Chieko},
	year = {2019},
	keywords = {visual impairments, blind navigation, collision prediction, obstacle avoidance, path clearing, pedestrian detection},
	pages = {1--12},
	file = {Kayukawa et al. - 2019 - BBeep A Sonic Collision Avoidance System for Blin.pdf:/Users/gauravjain/Desktop/Zotero/storage/I2XMRLC6/Kayukawa et al. - 2019 - BBeep A Sonic Collision Avoidance System for Blin.pdf:application/pdf;Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/KR8ZZQRE/Kayukawa et al. - 2019 - BBeep A Sonic Collision Avoidance System for Blin.pdf:application/pdf}
}

@article{bai_wearable_2019,
	title = {Wearable {Travel} {Aid} for {Environment} {Perception} and {Navigation} of {Visually} {Impaired} {People}},
	volume = {8},
	issn = {2079-9292},
	url = {https://www.mdpi.com/2079-9292/8/6/697},
	doi = {10.3390/electronics8060697},
	abstract = {Assistive devices for visually impaired people (VIP) which support daily traveling and improve social inclusion are developing fast. Most of them try to solve the problem of navigation or obstacle avoidance, and other works focus on helping VIP to recognize their surrounding objects. However, very few of them couple both capabilities (i.e., navigation and recognition). Aiming at the above needs, this paper presents a wearable assistive device that allows VIP to (i) navigate safely and quickly in unfamiliar environment, and (ii) to recognize the objects in both indoor and outdoor environments. The device consists of a consumer Red, Green, Blue and Depth (RGB-D) camera and an Inertial Measurement Unit (IMU), which are mounted on a pair of eyeglasses, and a smartphone. The device leverages the ground height continuity among adjacent image frames to segment the ground accurately and rapidly, and then search the moving direction according to the ground. A lightweight Convolutional Neural Network (CNN)-based object recognition system is developed and deployed on the smartphone to increase the perception ability of VIP and promote the navigation system. It can provide the semantic information of surroundings, such as the categories, locations, and orientations of objects. Human–machine interaction is performed through audio module (a beeping sound for obstacle alert, speech recognition for understanding the user commands, and speech synthesis for expressing semantic information of surroundings). We evaluated the performance of the proposed system through many experiments conducted in both indoor and outdoor scenarios, demonstrating the efﬁciency and safety of the proposed assistive system.},
	language = {en},
	number = {6},
	urldate = {2020-10-29},
	journal = {Electronics},
	author = {Bai, Jinqiang and Liu, Zhaoxiang and Lin, Yimin and Li, Ye and Lian, Shiguo and Liu, Dijun},
	month = jun,
	year = {2019},
	pages = {697},
	file = {Bai et al. - 2019 - Wearable Travel Aid for Environment Perception and.pdf:/Users/gauravjain/Desktop/Zotero/storage/Q9JPCD8D/Bai et al. - 2019 - Wearable Travel Aid for Environment Perception and.pdf:application/pdf;Bai et al. - 2019 - Wearable Travel Aid for Environment Perception and.pdf:/Users/gauravjain/Desktop/Zotero/storage/759Q4YTH/Bai et al. - 2019 - Wearable Travel Aid for Environment Perception and.pdf:application/pdf}
}

@article{bauer_enhancing_2020,
	series = {Learning and {Recognition} for {Assistive} {Computer} {Vision}},
	title = {Enhancing perception for the visually impaired with deep learning techniques and low-cost wearable sensors},
	volume = {137},
	issn = {0167-8655},
	url = {http://www.sciencedirect.com/science/article/pii/S0167865519300881},
	doi = {10.1016/j.patrec.2019.03.008},
	abstract = {As estimated by the World Health Organization, there are millions of people who lives with some form of vision impairment. As a consequence, some of them present mobility problems in outdoor environments. With the aim of helping them, we propose in this work a system which is capable of delivering the position of potential obstacles in outdoor scenarios. Our approach is based on non-intrusive wearable devices and focuses also on being low-cost. First, a depth map of the scene is estimated from a color image, which provides 3D information of the environment. Then, an urban object detector is in charge of detecting the semantics of the objects in the scene. Finally, the three-dimensional and semantic data is summarized in a simpler representation of the potential obstacles the users have in front of them. This information is transmitted to the user through spoken or haptic feedback. Our system is able to run at about 3.8 fps and achieved a 87.99\% mean accuracy in obstacle presence detection. Finally, we deployed our system in a pilot test which involved an actual person with vision impairment, who validated the effectiveness of our proposal for improving its navigation capabilities in outdoors.},
	language = {en},
	urldate = {2020-10-29},
	journal = {Pattern Recognition Letters},
	author = {Bauer, Zuria and Dominguez, Alejandro and Cruz, Edmanuel and Gomez-Donoso, Francisco and Orts-Escolano, Sergio and Cazorla, Miguel},
	month = sep,
	year = {2020},
	keywords = {Deep learning, Depth from monocular frames, Outdoors, Visual impaired assistant},
	pages = {27--36},
	file = {ScienceDirect Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/BNHPITYU/Bauer et al. - 2020 - Enhancing perception for the visually impaired wit.pdf:application/pdf;ScienceDirect Snapshot:/Users/gauravjain/Desktop/Zotero/storage/A7CQJUFZ/S0167865519300881.html:text/html}
}

@article{sato_navcog3_2019,
	title = {{NavCog3} in the {Wild}: {Large}-scale {Blind} {Indoor} {Navigation} {Assistant} with {Semantic} {Features}},
	volume = {12},
	issn = {1936-7228, 1936-7236},
	shorttitle = {{NavCog3} in the {Wild}},
	url = {https://dl.acm.org/doi/10.1145/3340319},
	doi = {10.1145/3340319},
	language = {en},
	number = {3},
	urldate = {2020-10-29},
	journal = {ACM Transactions on Accessible Computing},
	author = {Sato, Daisuke and Oh, Uran and Guerreiro, João and Ahmetovic, Dragan and Naito, Kakuya and Takagi, Hironobu and Kitani, Kris M. and Asakawa, Chieko},
	month = sep,
	year = {2019},
	keywords = {Indoor navigation, points of interest, user evaluation, visual impairments, voice interaction},
	pages = {1--30},
	file = {Sato et al. - 2019 - NavCog3 in the Wild Large-scale Blind Indoor Navi.pdf:/Users/gauravjain/Desktop/Zotero/storage/EESISE9W/Sato et al. - 2019 - NavCog3 in the Wild Large-scale Blind Indoor Navi.pdf:application/pdf;Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/KFDKGSI8/Sato et al. - 2019 - NavCog3 in the Wild Large-scale Blind Indoor Navi.pdf:application/pdf}
}

@inproceedings{guerreiro_airport_2019,
	address = {Glasgow, Scotland Uk},
	title = {Airport {Accessibility} and {Navigation} {Assistance} for {People} with {Visual} {Impairments}},
	isbn = {978-1-4503-5970-2},
	url = {http://dl.acm.org/citation.cfm?doid=3290605.3300246},
	doi = {10.1145/3290605.3300246},
	abstract = {People with visual impairments often have to rely on the assistance of sighted guides in airports, which prevents them from having an independent travel experience. In order to learn about their perspectives on current airport accessibility, we conducted two focus groups that discussed their needs and experiences in-depth, as well as the potential role of assistive technologies. We found that independent navigation is a main challenge and severely impacts their overall experience. As a result, we equipped an airport with a Bluetooth Low Energy (BLE) beacon-based navigation system and performed a real-world study where users navigated routes relevant for their travel experience. We found that despite the challenging environment participants were able to complete their itinerary independently, presenting none to few navigation errors and reasonable timings. This study presents the frst systematic evaluation posing BLE technology as a strong approach to increase the independence of visually impaired people in airports.},
	language = {en},
	urldate = {2020-10-29},
	booktitle = {Proceedings of the 2019 {CHI} {Conference} on {Human} {Factors} in {Computing} {Systems}  - {CHI} '19},
	publisher = {ACM Press},
	author = {Guerreiro, João and Ahmetovic, Dragan and Sato, Daisuke and Kitani, Kris and Asakawa, Chieko},
	year = {2019},
	pages = {1--14},
}

@inproceedings{ahmetovic_navcog_2016,
	address = {New York, NY, USA},
	series = {{MobileHCI} '16},
	title = {{NavCog}: a navigational cognitive assistant for the blind},
	isbn = {978-1-4503-4408-1},
	shorttitle = {{NavCog}},
	url = {https://doi.org/10.1145/2935334.2935361},
	doi = {10.1145/2935334.2935361},
	abstract = {Turn-by-turn navigation is a useful paradigm for assisting people with visual impairments during mobility as it reduces the cognitive load of having to simultaneously sense, localize and plan. To realize such a system, it is necessary to be able to automatically localize the user with sufficient accuracy, provide timely and efficient instructions and have the ability to easily deploy the system to new spaces. We propose a smartphone-based system that provides turn-by-turn navigation assistance based on accurate real-time localization over large spaces. In addition to basic navigation capabilities, our system also informs the user about nearby points-of-interest (POI) and accessibility issues (e.g., stairs ahead). After deploying the system on a university campus across several indoor and outdoor areas, we evaluated it with six blind subjects and showed that our system is capable of guiding visually impaired users in complex and unfamiliar environments.},
	urldate = {2020-11-07},
	booktitle = {Proceedings of the 18th {International} {Conference} on {Human}-{Computer} {Interaction} with {Mobile} {Devices} and {Services}},
	publisher = {Association for Computing Machinery},
	author = {Ahmetovic, Dragan and Gleason, Cole and Ruan, Chengxiong and Kitani, Kris and Takagi, Hironobu and Asakawa, Chieko},
	month = sep,
	year = {2016},
	keywords = {visual impairments, assistive technologies, bluetooth low-energy beacons, localization, navigation assistance, real world accessibility, turn-by-turn navigation},
	pages = {90--99},
	file = {Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/3GZKZNZH/Ahmetovic et al. - 2016 - NavCog a navigational cognitive assistant for the.pdf:application/pdf}
}

@article{guerreiro_virtual_2020,
	title = {Virtual navigation for blind people: {Transferring} route knowledge to the real-{World}},
	volume = {135},
	issn = {10715819},
	shorttitle = {Virtual navigation for blind people},
	url = {https://linkinghub.elsevier.com/retrieve/pii/S1071581918303823},
	doi = {10.1016/j.ijhcs.2019.102369},
	language = {en},
	urldate = {2020-11-08},
	journal = {International Journal of Human-Computer Studies},
	author = {Guerreiro, João and Sato, Daisuke and Ahmetovic, Dragan and Ohn-Bar, Eshed and Kitani, Kris M. and Asakawa, Chieko},
	month = mar,
	year = {2020},
	pages = {102369}
}

@inproceedings{ahmetovic_turn_2018,
	address = {New York, NY, USA},
	series = {{ASSETS} '18},
	title = {Turn {Right}: {Analysis} of {Rotation} {Errors} in {Turn}-by-{Turn} {Navigation} for {Individuals} with {Visual} {Impairments}},
	isbn = {978-1-4503-5650-3},
	shorttitle = {Turn {Right}},
	url = {https://doi.org/10.1145/3234695.3236363},
	doi = {10.1145/3234695.3236363},
	abstract = {Navigation assistive technologies aim to improve the mobility of blind or visually impaired people. In particular, turn-by-turn navigation assistants provide sequential instructions to enable autonomous guidance towards a destination. A problem frequently addressed in the literature is to obtain accurate position and orientation of the user during such guidance. An orthogonal challenge, often overlooked in the literature, is how precisely navigation instructions are followed by users. In particular, imprecisions in following rotation instructions lead to rotation errors that can significantly affect navigation. Indeed, a relatively small error during a turn is amplified by the following frontal movement and can lead the user towards incorrect or dangerous paths. In this contribution, we study rotation errors and their effect on turn-by-turn guidance for individuals with visual impairments. We analyze a dataset of indoor trajectories of 11 blind participants guided along three routes through a multi-story shopping mall using NavCog, a turn-by-turn smartphone navigation assistant. We find that participants extend rotations by 17º on average. The error is not proportional to the expected rotation; instead, it is accentuated for "slight turns" (22.5º-60º), while "ample turns" (60º-120º) are consistently approximated to 90º. We generalize our findings as design considerations for engineering navigation assistance in real-world scenarios.},
	urldate = {2020-11-07},
	booktitle = {Proceedings of the 20th {International} {ACM} {SIGACCESS} {Conference} on {Computers} and {Accessibility}},
	publisher = {Association for Computing Machinery},
	author = {Ahmetovic, Dragan and Oh, Uran and Mascetti, Sergio and Asakawa, Chieko},
	month = oct,
	year = {2018},
	keywords = {orientation and mobility, navigation assistive technologies, visual impairments and blindness},
	pages = {333--339},
	file = {Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/CQCFZ8K3/Ahmetovic et al. - 2018 - Turn Right Analysis of Rotation Errors in Turn-by.pdf:application/pdf}
}

@inproceedings{nair_toward_2020,
	address = {New York, NY, USA},
	series = {{UIST} '20 {Adjunct}},
	title = {Toward {Self}-{Directed} {Navigation} for {People} with {Visual} {Impairments}},
	isbn = {978-1-4503-7515-3},
	url = {https://doi.org/10.1145/3379350.3416156},
	doi = {10.1145/3379350.3416156},
	abstract = {Audio navigation tools have the potential to help visually impaired people (VIPs) navigate independently, but today's audio navigation tools merely guide users to destinations rather than give users the full freedom to explore and navigate environments themselves. To address this problem, we present NavStick, a self-directed audio navigation tool for virtual environments. NavStick repurposes a game controller's thumbstick to allow a user to survey their immediate surroundings by "scrubbing" the thumbstick in a circular fashion. We also describe a user study that we are performing to compare NavStick with today's guide-based audio navigation tools.},
	urldate = {2020-11-07},
	booktitle = {Adjunct {Publication} of the 33rd {Annual} {ACM} {Symposium} on {User} {Interface} {Software} and {Technology}},
	publisher = {Association for Computing Machinery},
	author = {Nair, Vishnu and Smith, Brian A.},
	month = oct,
	year = {2020},
	keywords = {visual impairments, audio navigation tools, blind-accessible games, self-directed navigation},
	pages = {139--141},
	file = {Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/SFEEI2VJ/Nair and Smith - 2020 - Toward Self-Directed Navigation for People with Vi.pdf:application/pdf}
}

@article{murata_smartphone-based_2019,
	title = {Smartphone-based localization for blind navigation in building-scale indoor environments},
	volume = {57},
	issn = {1574-1192},
	url = {http://www.sciencedirect.com/science/article/pii/S1574119218303316},
	doi = {10.1016/j.pmcj.2019.04.003},
	abstract = {Continuous, accurate, and real-time smartphone-based localization is a promising technology for supporting independent mobility of people with visual impairments. However, despite extensive research on indoor localization techniques, localization technologies are still not ready for deployment in large and complex environments such as shopping malls and hospitals, where navigation assistance is needed most. We identify six key challenges for accurate smartphone localization related to the large-scale nature of the navigation environments and the user’s mobility. To address these challenges, we present a series of techniques that enhance a probabilistic localization algorithm. The algorithm utilizes mobile device inertial sensors and Received Signal Strength (RSS) from Bluetooth Low Energy (BLE) beacons. We evaluate the proposed system in a 21,000 m2 shopping mall that includes three multi-story buildings and a large open underground passageway. Experiments conducted in this environment demonstrate the effectiveness of the proposed technologies to improve localization accuracy. Field experiments with visually impaired participants confirm the practical performance of the proposed system in realistic use cases.},
	language = {en},
	urldate = {2020-11-08},
	journal = {Pervasive and Mobile Computing},
	author = {Murata, Masayuki and Ahmetovic, Dragan and Sato, Daisuke and Takagi, Hironobu and Kitani, Kris M. and Asakawa, Chieko},
	month = jul,
	year = {2019},
	keywords = {Accessibility, Bluetooth Low Energy, Indoor localization, Mobile sensors, Smartphones},
	pages = {14--32},
	file = {ScienceDirect Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/LD9DU8VQ/Murata et al. - 2019 - Smartphone-based localization for blind navigation.pdf:application/pdf;ScienceDirect Snapshot:/Users/gauravjain/Desktop/Zotero/storage/D9QWMTX4/S1574119218303316.html:text/html}
}

@article{real_navigation_2019,
	title = {Navigation {Systems} for the {Blind} and {Visually} {Impaired}: {Past} {Work}, {Challenges}, and {Open} {Problems}},
	volume = {19},
	copyright = {http://creativecommons.org/licenses/by/3.0/},
	shorttitle = {Navigation {Systems} for the {Blind} and {Visually} {Impaired}},
	url = {https://www.mdpi.com/1424-8220/19/15/3404},
	doi = {10.3390/s19153404},
	abstract = {Over the last decades, the development of navigation devices capable of guiding the blind through indoor and/or outdoor scenarios has remained a challenge. In this context, this paper\&rsquo;s objective is to provide an updated, holistic view of this research, in order to enable developers to exploit the different aspects of its multidisciplinary nature. To that end, previous solutions will be briefly described and analyzed from a historical perspective, from the first \&ldquo;Electronic Travel Aids\&rdquo; and early research on sensory substitution or indoor/outdoor positioning, to recent systems based on artificial vision. Thereafter, user-centered design fundamentals are addressed, including the main points of criticism of previous approaches. Finally, several technological achievements are highlighted as they could underpin future feasible designs. In line with this, smartphones and wearables with built-in cameras will then be indicated as potentially feasible options with which to support state-of-art computer vision solutions, thus allowing for both the positioning and monitoring of the user\&rsquo;s surrounding area. These functionalities could then be further boosted by means of remote resources, leading to cloud computing schemas or even remote sensing via urban infrastructure.},
	language = {en},
	number = {15},
	urldate = {2020-11-08},
	journal = {Sensors},
	author = {Real, Santiago and Araujo, Alvaro},
	month = jan,
	year = {2019},
	note = {Number: 15
Publisher: Multidisciplinary Digital Publishing Institute},
	keywords = {perception, assisting systems, navigation systems, situation awareness, visually impaired},
	pages = {3404},
	file = {Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/398VI3S3/Real and Araujo - 2019 - Navigation Systems for the Blind and Visually Impa.pdf:application/pdf;Snapshot:/Users/gauravjain/Desktop/Zotero/storage/ZAF5ARLB/3404.html:text/html}
}

@inproceedings{guerreiro_cabot_2019,
	address = {New York, NY, USA},
	series = {{ASSETS} '19},
	title = {{CaBot}: {Designing} and {Evaluating} an {Autonomous} {Navigation} {Robot} for {Blind} {People}},
	isbn = {978-1-4503-6676-2},
	shorttitle = {{CaBot}},
	url = {https://doi.org/10.1145/3308561.3353771},
	doi = {10.1145/3308561.3353771},
	abstract = {Navigation robots have the potential to overcome some of the limitations of traditional navigation aids for blind people, specially in unfamiliar environments. In this paper, we present the design of CaBot (Carry-on roBot), an autonomous suitcase-shaped navigation robot that is able to guide blind users to a destination while avoiding obstacles on their path. We conducted a user study where ten blind users evaluated specific functionalities of CaBot, such as a vibro-tactile handle to convey directional feedback; experimented to find their comfortable walking speed; and performed navigation tasks to provide feedback about their overall experience. We found that CaBot's performance highly exceeded users' expectations, who often compared it to navigating with a guide dog or sighted guide. Users' high confidence, sense of safety, and trust on CaBot poses autonomous navigation robots as a promising solution to increase the mobility and independence of blind people, in particular in unfamiliar environments.},
	urldate = {2020-11-07},
	booktitle = {The 21st {International} {ACM} {SIGACCESS} {Conference} on {Computers} and {Accessibility}},
	publisher = {Association for Computing Machinery},
	author = {Guerreiro, João and Sato, Daisuke and Asakawa, Saki and Dong, Huixu and Kitani, Kris M. and Asakawa, Chieko},
	month = oct,
	year = {2019},
	keywords = {mobility, blind navigation, obstacle avoidance, guide robot, human-robot interaction},
	pages = {68--82},
	file = {Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/2ES3737M/Guerreiro et al. - 2019 - CaBot Designing and Evaluating an Autonomous Navi.pdf:application/pdf}
}

@inproceedings{kim_navigating_2016,
	address = {New York, NY, USA},
	series = {{SAC} '16},
	title = {Navigating visually impaired travelers in a large train station using smartphone and bluetooth low energy},
	isbn = {978-1-4503-3739-7},
	url = {https://doi.org/10.1145/2851613.2851716},
	doi = {10.1145/2851613.2851716},
	abstract = {People with visual impairments face challenges when navigating indoor environments, such as train stations and shopping malls. Prior approaches either require dedicated hardware that is expensive and bulky or may not be suitable for such complex spaces. This paper aims to propose a practical solution that enables blind travelers to navigate a complex train station independently using a smartphone without the need for any special hardware. Utilizing Bluetooth Low Energy (BLE) technology and a smartphone's built-in compass, we developed StaNavi -- a navigation system that provides turn-by-turn voice directions inside Tokyo Station, one of the world's busiest train stations, which has more than 400,000 passengers daily. StaNavi was iteratively co-designed with blind users to provide features tailored to their needs that include interfaces for one-handed use while walking with a cane and a route overview to provide a picture of the entire journey in advance. It also offers cues that help users orient themselves in convoluted paths or open spaces. A field test with eight blind users demonstrates that all users could reach given destinations in real-life scenarios, showing that our system was effective in a complex and highly crowded environment and has great potential for large-scale deployment.},
	urldate = {2020-11-07},
	booktitle = {Proceedings of the 31st {Annual} {ACM} {Symposium} on {Applied} {Computing}},
	publisher = {Association for Computing Machinery},
	author = {Kim, Jee-Eun and Bessho, Masahiro and Kobayashi, Shinsuke and Koshizuka, Noboru and Sakamura, Ken},
	month = apr,
	year = {2016},
	keywords = {visual impairment, indoor navigation, bluetooth low energy, public transit, smartphone, wayfinding},
	pages = {604--611},
	file = {Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/Q5G5BX97/Kim et al. - 2016 - Navigating visually impaired travelers in a large .pdf:application/pdf}
}

@inproceedings{ahmetovic_achieving_2017,
	address = {Perth, Western Australia, Australia},
	title = {Achieving {Practical} and {Accurate} {Indoor} {Navigation} for {People} with {Visual} {Impairments}},
	isbn = {978-1-4503-4900-0},
	url = {http://dl.acm.org/citation.cfm?doid=3058555.3058560},
	doi = {10.1145/3058555.3058560},
	abstract = {Methods that provide accurate navigation assistance to people with visual impairments often rely on instrumenting the environment with specialized hardware infrastructure. In particular, approaches that use sensor networks of Bluetooth Low Energy (BLE) beacons have been shown to achieve precise localization and accurate guidance while the structural modiﬁcations to the environment are kept at minimum. To install navigation infrastructure, however, a number of complex and time-critical activities must be performed. The BLE beacons need to be positioned correctly and samples of Bluetooth signal need to be collected across the whole environment. These tasks are performed by trained personnel and entail costs propor­ tional to the size of the environment that needs to be instrumented. To reduce the instrumentation costs while maintaining a high ac­ curacy, we improve over a traditional regression-based localization approach by introducing a novel, graph-based localization method using Pedestrian Dead Reckoning (PDR) and particle ﬁlter. We then study how the number and density of beacons and Bluetooth samples impact the balance between localization accuracy and set-up cost of the navigation environment. Studies with users show the impact that the increased accuracy has on the usability of our navigation application for the visually impaired.},
	language = {en},
	urldate = {2020-11-09},
	booktitle = {Proceedings of the 14th {Web} for {All} {Conference} on {The} {Future} of {Accessible} {Work} - {W4A} '17},
	publisher = {ACM Press},
	author = {Ahmetovic, Dragan and Murata, Masayuki and Gleason, Cole and Brady, Erin and Takagi, Hironobu and Kitani, Kris and Asakawa, Chieko},
	year = {2017},
	pages = {1--10},
	file = {Ahmetovic et al. - 2017 - Achieving Practical and Accurate Indoor Navigation.pdf:/Users/gauravjain/Desktop/Zotero/storage/P5RJZ2YJ/Ahmetovic et al. - 2017 - Achieving Practical and Accurate Indoor Navigation.pdf:application/pdf}
}

@inproceedings{ishihara_beacon-guided_2017,
	title = {Beacon-{Guided} {Structure} from {Motion} for {Smartphone}-{Based} {Navigation}},
	doi = {10.1109/WACV.2017.91},
	abstract = {Great progress has been made in computer vision-based localization systems. However, some systems tend to work well only in certain visually feature-rich environments. It is often the case that feature-based matching techniques can have a hard time dealing with scenes with only a few features or a large number of repetitive features. In these situations, computer vision-based localization may fail to estimate camera position or may yield a large localization error. We approach this problem from a systems perspective, where we are required to obtain accurate localization of blind travellers using a smartphones app for localization. In particular, we assume that the environment is already instrumented with Bluetooth low energy (BLE) signals to provide rough proximity information, and we propose to integrate it with visual information to perform efficient structure-from-motion and camera localization. Our multi-model sensing approach can accelerate localization speed and obtain more accuracy in challenging environments when compared to traditional baseline approaches. We also show that our approach can accelerate the time for reconstructing large 3D models. Our framework is released as an open source project. It can be used by different mobile operating systems, enabling the development of navigation applications on mobile platforms.},
	booktitle = {2017 {IEEE} {Winter} {Conference} on {Applications} of {Computer} {Vision} ({WACV})},
	author = {Ishihara, T. and Vongkulbhisal, J. and Kitani, K. M. and Asakawa, C.},
	month = mar,
	year = {2017},
	keywords = {Navigation, Solid modeling, Computational modeling, computer vision, Three-dimensional displays, 3D models, Acceleration, beacon-guided structure, Bluetooth low energy signal, camera localization, computer vision-based localization system, feature-based matching technique, image matching, image sensors, Merging, mobile computing, mobile operating system, multimodel sensing approach, rough proximity information, smart phones, smartphone-based navigation, structure-from-motion, Visualization},
	pages = {769--777},
	file = {IEEE Xplore Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/UHWVGNKX/Ishihara et al. - 2017 - Beacon-Guided Structure from Motion for Smartphone.pdf:application/pdf;IEEE Xplore Abstract Record:/Users/gauravjain/Desktop/Zotero/storage/K9RDCVGF/7926674.html:text/html}
}

@inproceedings{murata_smartphone-based_2018,
	title = {Smartphone-based {Indoor} {Localization} for {Blind} {Navigation} across {Building} {Complexes}},
	doi = {10.1109/PERCOM.2018.8444593},
	abstract = {Continuous and accurate smartphone-based localization is a promising technology for supporting independent mobility of people with visual impairments. However, despite extensive research on indoor localization techniques, they are still not ready for deployment in large and complex environments, like shopping malls and hospitals, where navigation assistance is needed. To achieve accurate, continuous, and real-time localization with smartphones in such environments, we present a series of key techniques enhancing a probabilistic localization algorithm. The algorithm is designed for smartphones and employs inertial sensors on a mobile device and Received Signal Strength (RSS) from Bluetooth Low Energy (BLE) beacons. We evaluate the proposed system in a 21,000 m2 shopping mall which includes three multi-story buildings and a large open underground passageway. Experiments in this space validate the effect of the proposed technologies to improve localization accuracy. Field experiments with visually impaired participants confirm the practical performance of the proposed system in realistic use cases.},
	booktitle = {2018 {IEEE} {International} {Conference} on {Pervasive} {Computing} and {Communications} ({PerCom})},
	author = {Murata, M. and Ahmetovic, D. and Sato, D. and Takagi, H. and Kitani, K. M. and Asakawa, C.},
	month = mar,
	year = {2018},
	note = {ISSN: 2474-249X},
	keywords = {Sensors, handicapped aids, Navigation, Computational modeling, blind navigation, navigation assistance, indoor navigation, mobile computing, smart phones, Visualization, BLE beacons, Bluetooth, Bluetooth low energy beacons, building complexes, Buildings, complex environments, indoor localization techniques, inertial sensors, localization accuracy, mobile device, multistory buildings, open underground passageway, probabilistic localization algorithm, real-time localization, received signal strength, Smart phones, smartphone-based indoor localization, visually impaired participants, Wireless fidelity},
	pages = {1--10},
	file = {IEEE Xplore Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/DQRGXRFG/Murata et al. - 2018 - Smartphone-based Indoor Localization for Blind Nav.pdf:application/pdf;IEEE Xplore Abstract Record:/Users/gauravjain/Desktop/Zotero/storage/WZXIJ95F/8444593.html:text/html}
}

@article{anandan_advanced_nodate,
	title = {Advanced {Indoor} and {Outdoor} {Navigation} {System} for {Blind} {People} {Using} {Raspberry}-{Pi}},
	abstract = {This paper focuses on providing the helping aid for the visually impaired person with an object detection and navigation system. The proposed module is divided into two, one is static object detection which uses Threshold value matching, SURF feature extraction for obstacle matching and Bivariate gaussian mixture model for high dimensional bivariate features extracted and later to convert the obtained visual information into the audio information using a raspberry-pi setup. Secondly the system deals with the dynamic obstacles too for which employs Gaussian mixture distribution in modeling background of each pixel and an on-line approximation to update the model. The moving human region is detected by background subtraction. The shadow detection and elimination are implemented in the HSV space, and finally morphological operations are introduced to eliminate noise and reconstruct moving human regions. The results show that the method models stable background, eliminates shadow, and has a good detection result. This algorithm detects the shape of the object and searches from the database provided in the hardware and converts the textual information to an audio information. The audio information is given in-terms of a vibration which protects the eardrum and also helps as a hearing aid for the partial hearing loss people. This prototype provides the blind people to navigate in a free environment.},
	language = {en},
	author = {Anandan, M and Manikandan, M and Karthick, T},
	pages = {14},
	file = {Anandan et al. - Advanced Indoor and Outdoor Navigation System for .pdf:/Users/gauravjain/Desktop/Zotero/storage/2NZQ87W8/Anandan et al. - Advanced Indoor and Outdoor Navigation System for .pdf:application/pdf}
}

@inproceedings{lahav_blindaid_2008,
	title = {{BlindAid}: {A} learning environment for enabling people who are blind to explore and navigate through unknown real spaces},
	shorttitle = {{BlindAid}},
	doi = {10.1109/ICVR.2008.4625159},
	abstract = {In our everyday lives the fundamental role played by sensory systems, such as vision, hearing, and touch, is often taken for granted. Most of the information for the cognitive mapping of spaces used by people who are sighted is gathered through the visual channel. Unfortunately, people who are blind or have low vision lack the ability to collect the required visual information either in advance or in-situ. Indeed, for people who are blind an unknown environment can be unpleasant, uncomfortable, and unsafe even after extensive orientation and mobility rehabilitation training. In this study we developed a new virtual environment system for people who are blind to aid them in their anticipatory exploration and cognitive mapping of unknown environments. The two main goals of the study were: (1) to develop and assess an integrated haptic and audio virtual environment system though which people who are blind can explore a virtual map of an unknown real space and (2) to study the cognitive mapping process of people who are blind when using the virtual environment. The findings supply strong evidence that interaction with the BlindAid system by people who are blind provided a robust foundation for the participantspsila development of comprehensive cognitive maps of real unknown spaces. In conjunction with these results, the userspsila performance within the virtual environment supplied an assessment tool for orientation and mobility specialists. (Supported by a grant from National Eye Institute, NIH.).},
	booktitle = {2008 {Virtual} {Rehabilitation}},
	author = {Lahav, O. and Schloerb, D. W. and Kumar, S. and Srinivasan, M. A.},
	month = aug,
	year = {2008},
	note = {ISSN: 2331-9569},
	keywords = {computer aided instruction, handicapped aids, Navigation, virtual reality, haptic interfaces, Haptic interfaces, blind people, Visualization, anticipatory exploration, BlindAid system, cognition, cognitive mapping, Construction industry, haptic system, human computer interaction, learning environment, mobility rehabilitation training, Phantoms, sensory aids, sensory system, Space exploration, Virtual environment, virtual environment system, visual channel},
	pages = {193--197},
	file = {IEEE Xplore Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/T9XJYY6J/Lahav et al. - 2008 - BlindAid A learning environment for enabling peop.pdf:application/pdf}
}

@article{bai_virtual-blind-road_2018,
	title = {Virtual-{Blind}-{Road} {Following}-{Based} {Wearable} {Navigation} {Device} for {Blind} {People}},
	volume = {64},
	issn = {1558-4127},
	doi = {10.1109/TCE.2018.2812498},
	abstract = {To help the blind people walk to the destination efficiently and safely in indoor environment, a novel wearable navigation device is presented in this paper. The locating, way-finding, route following, and obstacle avoiding modules are the essential components in a navigation system, while it remains a challenging task to consider obstacle avoiding during route following, as the indoor environment is complex, changeable, and possibly with dynamic objects. To address this issue, we propose a novel scheme which utilizes a dynamic subgoal selecting strategy to guide the users to the destination and help them bypass obstacles at the same time. This scheme serves as the key component of a complete navigation system deployed on a pair of wearable optical see-through glasses for the ease of use of blind people's daily walks. The proposed navigation device has been tested on a collection of individuals and proved to be effective on indoor navigation tasks. The sensors embedded are of low cost, small volume, and easy integration, making it possible for the glasses to be widely used as a wearable consumer device.},
	number = {1},
	journal = {IEEE Transactions on Consumer Electronics},
	author = {Bai, J. and Lian, S. and Liu, Z. and Wang, K. and Liu, D.},
	month = feb,
	year = {2018},
	note = {Conference Name: IEEE Transactions on Consumer Electronics},
	keywords = {Acoustics, blind people, Cameras, collision avoidance, complete navigation system, dynamic objects, dynamic subgoal selecting strategy, handicapped aids, Heuristic algorithms, Indoor environments, indoor navigation tasks, Navigation, Obstacle avoiding, obstacle avoiding modules, route following, route following module, Simultaneous localization and mapping, virtual blind road, virtual reality, virtual-blind-road following-based wearable navigation device, Visualization, way-finding module, wearable computers, wearable consumer device, wearable navigation device},
	pages = {136--143},
	file = {IEEE Xplore Full Text PDF:/Users/gauravjain/Desktop/Zotero/storage/VI4ENFAS/Bai et al. - 2018 - Virtual-Blind-Road Following-Based Wearable Naviga.pdf:application/pdf;IEEE Xplore Abstract Record:/Users/gauravjain/Desktop/Zotero/storage/3Y3U9IGJ/8307352.html:text/html}
}



@inproceedings{tversky1993cognitive,
  title={Cognitive maps, cognitive collages, and spatial mental models},
  author={Tversky, Barbara},
  booktitle={European conference on spatial information theory},
  pages={14--24},
  year={1993},
  organization={Springer}
}


@incollection{quinones2011supporting,
  title={Supporting visually impaired navigation: a needs-finding study},
  author={Quinones, Pablo-Alejandro and Greene, Tammy and Yang, Rayoung and Newman, Mark},
  booktitle={CHI'11 Extended Abstracts on Human Factors in Computing Systems},
  pages={1645--1650},
  year={2011}
}


@inproceedings{nair2020toward,
  title={Toward Self-Directed Navigation for People with Visual Impairments},
  author={Nair, Vishnu and Smith, Brian A},
  booktitle={Adjunct Publication of the 33rd Annual ACM Symposium on User Interface Software and Technology},
  pages={139--141},
  year={2020}
}

@article{wobbrock2016research,
  title={Research contributions in human-computer interaction},
  author={Wobbrock, Jacob O and Kientz, Julie A},
  journal={interactions},
  volume={23},
  number={3},
  pages={38--44},
  year={2016},
  publisher={ACM New York, NY, USA}
}

@article{kunhoth2019comparative,
  title={Comparative analysis of computer-vision and BLE technology based indoor navigation systems for people with visual impairments},
  author={Kunhoth, Jayakanth and Karkar, AbdelGhani and Al-Maadeed, Somaya and Al-Attiyah, Asma},
  journal={International journal of health geographics},
  volume={18},
  number={1},
  pages={1--18},
  year={2019},
  publisher={Springer}
}


@inproceedings{kim2016navigating,
  title={Navigating visually impaired travelers in a large train station using smartphone and bluetooth low energy},
  author={Kim, Jee-Eun and Bessho, Masahiro and Kobayashi, Shinsuke and Koshizuka, Noboru and Sakamura, Ken},
  booktitle={Proceedings of the 31st Annual ACM Symposium on Applied Computing},
  pages={604--611},
  year={2016}
}


@inproceedings{lin2019deep,
  title={Deep learning based wearable assistive system for visually impaired people},
  author={Lin, Yimin and Wang, Kai and Yi, Wanxin and Lian, Shiguo},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision Workshops},
  pages={0--0},
  year={2019}
}


@inproceedings{fusco2018indoor,
  title={Indoor localization using computer vision and visual-inertial odometry},
  author={Fusco, Giovanni and Coughlan, James M},
  booktitle={International conference on computers helping people with special needs},
  pages={86--93},
  year={2018},
  organization={Springer}
}


@article{golledge1997attitudes,
  title={Attitudes of visually impaired persons toward the use of public transportation},
  author={Golledge, Reginald G and Marston, James R and Costanzo, C Michael},
  journal={Journal of Visual Impairment \& Blindness},
  volume={91},
  number={5},
  pages={446--459},
  year={1997},
  publisher={SAGE Publications Sage CA: Los Angeles, CA}
}


@inproceedings{modsching2006field,
  title={Field trial on GPS Accuracy in a medium size city: The influence of built-up},
  author={Modsching, Marko and Kramer, Ronny and ten Hagen, Klaus},
  booktitle={3rd workshop on positioning, navigation and communication},
  volume={2006},
  pages={209--218},
  year={2006}
}


@article{durrant2006simultaneous,
  title={Simultaneous localization and mapping: part I},
  author={Durrant-Whyte, Hugh and Bailey, Tim},
  journal={IEEE robotics \& automation magazine},
  volume={13},
  number={2},
  pages={99--110},
  year={2006},
  publisher={IEEE}
}


@inproceedings{quigley2009ros,
  title={ROS: an open-source Robot Operating System},
  author={Quigley, Morgan and Conley, Ken and Gerkey, Brian and Faust, Josh and Foote, Tully and Leibs, Jeremy and Wheeler, Rob and Ng, Andrew Y},
  booktitle={ICRA workshop on open source software},
  volume={3},
  number={3.2},
  pages={5},
  year={2009},
  organization={Kobe, Japan}
}

@article{labbe2019rtab,
  title={RTAB-Map as an open-source lidar and visual simultaneous localization and mapping library for large-scale and long-term online operation},
  author={Labb{\'e}, Mathieu and Michaud, Fran{\c{c}}ois},
  journal={Journal of Field Robotics},
  volume={36},
  number={2},
  pages={416--446},
  year={2019},
  publisher={Wiley Online Library}
}



@inproceedings{williams2013pray,
  title={" Pray before you step out" describing personal and situational blind navigation behaviors},
  author={Williams, Michele A and Hurst, Amy and Kane, Shaun K},
  booktitle={Proceedings of the 15th International ACM SIGACCESS Conference on Computers and Accessibility},
  pages={1--8},
  year={2013}
}


@article{frick2007economic,
  title={Economic impact of visual impairment and blindness in the United States},
  author={Frick, Kevin D and Gower, Emily W and Kempen, John H and Wolff, Jennifer L},
  journal={Archives of ophthalmology},
  volume={125},
  number={4},
  pages={544--550},
  year={2007},
  publisher={American Medical Association}
}


@article{kirchner1999looking,
  title={Looking at employment through a lifespan telescope: Age, health, and employment status of people with serious visual impairment.},
  author={Kirchner, Corinne and Schmeidler, Emilie and Todorov, Alexander},
  year={1999},
  publisher={ERIC}
}


@online{American2017Interpreting,
  title={Interpreting Bureau of Labor Statistics Employment Data. (January 2017).},
  author={American Federation for the Blind},
  year={2017},
  url={http://www.afb.org/info/blindness-statistics/interpreting-bls-employment-data/24}
}


@inproceedings{chumkamon2008blind,
  title={A blind navigation system using RFID for indoor environments},
  author={Chumkamon, Sakmongkon and Tuvaphanthaphiphat, Peranitti and Keeratiwintakorn, Phongsak},
  booktitle={2008 5th International Conference on Electrical Engineering/Electronics, Computer, Telecommunications and Information Technology},
  volume={2},
  pages={765--768},
  year={2008},
  organization={IEEE}
}

@inproceedings{ganz2011percept,
  title={PERCEPT: Indoor navigation for the blind and visually impaired},
  author={Ganz, Aura and Gandhi, Siddhesh Rajan and Schafer, James and Singh, Tushar and Puleo, Elaine and Mullett, Gary and Wilson, Carole},
  booktitle={2011 Annual International Conference of the IEEE Engineering in Medicine and Biology Society},
  pages={856--859},
  year={2011},
  organization={IEEE}
}


@article{ganz2015percept,
  title={PERCEPT based interactive wayfinding for visually impaired users in subways},
  author={Ganz, Aura and Schafer, James M and Tao, Yang and Haile, Larry and Sanderson, Charlene and Wilson, Carole and Robertson, Meg},
  year={2015},
  publisher={California State University, Northridge.}
}

@inproceedings{gallagher2012indoor,
  title={Indoor positioning system based on sensor fusion for the blind and visually impaired},
  author={Gallagher, Thomas and Wise, Elyse and Li, Binghao and Dempster, Andrew G and Rizos, Chris and Ramsey-Stewart, Euan},
  booktitle={2012 International Conference on Indoor Positioning and Indoor Navigation (IPIN)},
  pages={1--9},
  year={2012},
  organization={IEEE}
}


@inproceedings{fallah2012user,
  title={The user as a sensor: navigating users with visual impairments in indoor spaces using tactile landmarks},
  author={Fallah, Navid and Apostolopoulos, Ilias and Bekris, Kostas and Folmer, Eelke},
  booktitle={Proceedings of the SIGCHI Conference on Human Factors in Computing Systems},
  pages={425--432},
  year={2012}
}


@article{lee2016rgb,
  title={RGB-D camera based wearable navigation system for the visually impaired},
  author={Lee, Young Hoon and Medioni, G{\'e}rard},
  journal={Computer Vision and Image Understanding},
  volume={149},
  pages={3--20},
  year={2016},
  publisher={Elsevier}
}


@inproceedings{flores2018easy,
  title={Easy return: an app for indoor backtracking assistance},
  author={Flores, German and Manduchi, Roberto},
  booktitle={Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems},
  pages={1--12},
  year={2018}
}

@inproceedings{yoon2019leveraging,
  title={Leveraging augmented reality to create apps for people with visual disabilities: A case study in indoor navigation},
  author={Yoon, Chris and Louie, Ryan and Ryan, Jeremy and Vu, MinhKhang and Bang, Hyegi and Derksen, William and Ruvolo, Paul},
  booktitle={The 21st International ACM SIGACCESS Conference on Computers and Accessibility},
  pages={210--221},
  year={2019}
}


@inproceedings{bennett2018interdependence,
  title={Interdependence as a frame for assistive technology research and design},
  author={Bennett, Cynthia L and Brady, Erin and Branham, Stacy M},
  booktitle={Proceedings of the 20th international acm sigaccess conference on computers and accessibility},
  pages={161--173},
  year={2018}
}


@article{pineda2014introduction,
  title={Introduction: STS and Disability},
  author={Pineda, Andr{\'e}s Valderrama and Galis, Vasilis and Blume, Stuart},
  journal={Science, Technology, and Human Values},
  volume={39},
  number={1},
  year={2014}
}

@article{fritsch2010intimate,
  title={Intimate assemblages: disability, intercorporeality, and the labour of attendant care},
  author={Fritsch, Kelly},
  journal={Critical Disability Discourses/Discours critiques dans le champ du handicap},
  volume={2},
  year={2010}
}


@article{kelly2013building,
  title={Building bridges with accessible care: Disability studies, feminist care scholarship, and beyond},
  author={Kelly, Christine},
  journal={Hypatia},
  volume={28},
  number={4},
  pages={784--800},
  year={2013},
  publisher={Cambridge University Press}
}

@article{due2018semiotic,
  title={Semiotic resources for navigation: A video ethnographic study of blind people’s uses of the white cane and a guide dog for navigating in urban areas},
  author={Due, Brian and Lange, Simon},
  journal={Semiotica},
  volume={2018},
  number={222},
  pages={287--312},
  year={2018},
  publisher={De Gruyter}
}

@article{vincenzi2021interdependence,
  title={Interdependence in Action: People with Visual Impairments and their Guides Co-constituting Common Spaces},
  author={Vincenzi, Beatrice and Taylor, Alex S and Stumpf, Simone},
  journal={Proceedings of the ACM on Human-Computer Interaction},
  volume={5},
  number={CSCW1},
  pages={1--33},
  year={2021},
  publisher={ACM New York, NY, USA}
}


@inproceedings{ahmetovic2017achieving,
  title={Achieving practical and accurate indoor navigation for people with visual impairments},
  author={Ahmetovic, Dragan and Murata, Masayuki and Gleason, Cole and Brady, Erin and Takagi, Hironobu and Kitani, Kris and Asakawa, Chieko},
  booktitle={Proceedings of the 14th International Web for All Conference},
  pages={1--10},
  year={2017}
}


@inproceedings{mehta2011vi,
  title={VI-Navi: a novel indoor navigation system for visually impaired people},
  author={Mehta, Parth and Kant, Pavas and Shah, Poojan and Roy, Anil K},
  booktitle={Proceedings of the 12th International Conference on Computer Systems and Technologies},
  pages={365--371},
  year={2011}
}


@article{ganz2012percept,
  title={PERCEPT indoor navigation system for the blind and visually impaired: architecture and experimentation},
  author={Ganz, Aura and Schafer, James and Gandhi, Siddhesh and Puleo, Elaine and Wilson, Carole and Robertson, Meg},
  journal={International journal of telemedicine and applications},
  volume={2012},
  year={2012},
  publisher={Hindawi}
}


@inproceedings{bigham2010vizwiz,
  title={Vizwiz: nearly real-time answers to visual questions},
  author={Bigham, Jeffrey P and Jayant, Chandrika and Ji, Hanjie and Little, Greg and Miller, Andrew and Miller, Robert C and Miller, Robin and Tatarowicz, Aubrey and White, Brandyn and White, Samual and others},
  booktitle={Proceedings of the 23nd annual ACM symposium on User interface software and technology},
  pages={333--342},
  year={2010}
}

@inproceedings{saha2019project,
  title={Project sidewalk: A web-based crowdsourcing tool for collecting sidewalk accessibility data at scale},
  author={Saha, Manaswi and Saugstad, Michael and Maddali, Hanuma Teja and Zeng, Aileen and Holland, Ryan and Bower, Steven and Dash, Aditya and Chen, Sage and Li, Anthony and Hara, Kotaro and others},
  booktitle={Proceedings of the 2019 CHI Conference on Human Factors in Computing Systems},
  pages={1--14},
  year={2019}
}

% -----------


@inproceedings{sears2011representing,
  title={Representing users in accessibility research},
  author={Sears, Andrew and Hanson, Vicki},
  booktitle={Proceedings of the SIGCHI conference on Human factors in computing systems},
  pages={2235--2238},
  year={2011}
}


@misc{strauss1998open,
  title={Open coding. Basics of qualitative research},
  author={Strauss, A and Corbin, J},
  year={1998},
  publisher={Thousand Oaks, CA: Sage}
}


@book{charmaz2014constructing,
  title={Constructing grounded theory},
  author={Charmaz, Kathy},
  year={2014},
  publisher={sage}
}


@article{mcdonald2019reliability,
  title={Reliability and inter-rater reliability in qualitative research: Norms and guidelines for CSCW and HCI practice},
  author={McDonald, Nora and Schoenebeck, Sarita and Forte, Andrea},
  journal={Proceedings of the ACM on Human-Computer Interaction},
  volume={3},
  number={CSCW},
  pages={1--23},
  year={2019},
  publisher={ACM New York, NY, USA}
}


@book{saldana2021coding,
  title={The coding manual for qualitative researchers},
  author={Salda{\~n}a, Johnny},
  year={2021},
  publisher={sage}
}



@article{newell1995extra,
  title={Extra-ordinary human-computer interaction},
  author={Newell, Alan F},
  journal={Extra-ordinary human-computer interaction-Interfaces for userd with disabilities-},
  pages={3--18},
  year={1995},
  publisher={Cambridge University Press}
}




@inproceedings{ahmetovic_impact_2019,
	address = {San Francisco CA USA},
	title = {Impact of {Expertise} on {Interaction} {Preferences} for {Navigation} {Assistance} of {Visually} {Impaired} {Individuals}},
	isbn = {978-1-4503-6716-5},
	url = {https://dl.acm.org/doi/10.1145/3315002.3317561},
	doi = {10.1145/3315002.3317561},
	abstract = {Navigation assistive technologies have been designed to support individuals with visual impairments during independent mobility by providing sensory augmentation and contextual awareness of their surroundings. Such information is habitually provided through predefned audio-haptic interaction paradigms. However, individual capabilities, preferences and behavior of people with visual impairments are heterogeneous, and may change due to experience, context and necessity. Therefore, the circumstances and modalities for providing navigation assistance need to be personalized to different users, and through time for each user. We conduct a study with 13 blind participants to explore how the desirability of messages provided during assisted navigation varies based on users’ navigation preferences and expertise. The participants are guided through two different routes, one without prior knowledge and one previously studied and traversed. The guidance is provided through turn-by-turn instructions, enriched with contextual information about the environment. During navigation and follow-up interviews, we uncover that participants have diversifed needs for navigation instructions based on their abilities and preferences. Our study motivates the design of future navigation systems capable of verbosity level personalization in order to keep the users engaged in the current situational context while minimizing distractions.},
	language = {en},
	urldate = {2021-08-28},
	booktitle = {Proceedings of the 16th {International} {Web} for {All} {Conference}},
	publisher = {ACM},
	author = {Ahmetovic, Dragan and Guerreiro, João and Ohn-Bar, Eshed and Kitani, Kris M. and Asakawa, Chieko},
	month = may,
	year = {2019},
	pages = {1--9},

}

@inproceedings{ahmetovic_turn_2018,
	address = {Galway Ireland},
	title = {Turn {Right}: {Analysis} of {Rotation} {Errors} in {Turn}-by-{Turn} {Navigation} for {Individuals} with {Visual} {Impairments}},
	isbn = {978-1-4503-5650-3},
	shorttitle = {Turn {Right}},
	url = {https://dl.acm.org/doi/10.1145/3234695.3236363},
	doi = {10.1145/3234695.3236363},
	abstract = {Navigation assistive technologies aim to improve the mobility of blind or visually impaired people. In particular, turn-byturn navigation assistants provide sequential instructions to enable autonomous guidance towards a destination. A problem frequently addressed in the literature is to obtain accurate position and orientation of the user during such guidance. An orthogonal challenge, often overlooked in the literature, is how precisely navigation instructions are followed by users. In particular, imprecisions in following rotation instructions lead to rotation errors that can signiﬁcantly affect navigation. Indeed, a relatively small error during a turn is ampliﬁed by the following frontal movement and can lead the user towards incorrect or dangerous paths.},
	language = {en},
	urldate = {2021-08-28},
	booktitle = {Proceedings of the 20th {International} {ACM} {SIGACCESS} {Conference} on {Computers} and {Accessibility}},
	publisher = {ACM},
	author = {Ahmetovic, Dragan and Oh, Uran and Mascetti, Sergio and Asakawa, Chieko},
	month = oct,
	year = {2018},
	pages = {333--339},

}

@inproceedings{ohn-bar_modeling_2018,
	address = {Tokyo Japan},
	title = {Modeling {Expertise} in {Assistive} {Navigation} {Interfaces} for {Blind} {People}},
	isbn = {978-1-4503-4945-1},
	url = {https://dl.acm.org/doi/10.1145/3172944.3173008},
	doi = {10.1145/3172944.3173008},
	abstract = {Evaluating the impact of expertise and route knowledge on task performance can guide the design of intelligent and adaptive navigation interfaces. Expertise has been relatively unexplored in the context of assistive indoor navigation interfaces for blind people. To quantify the complex relationship between the user’s walking patterns, route learning, and adaptation to the interface, we conducted a study with 8 blind participants. The participants repeated a set of navigation tasks while using a smartphone-based turn-by-turn navigation guidance app. The results demonstrate the gradual evolution of user skill and knowledge throughout the route repetitions, signifcantly impacting the task completion time. In addition to the exploratory analysis, we take a step towards tailoring the navigation interface to the user’s needs by proposing a personalized recurrent neural network-based behavior model for expertise level classifcation.},
	language = {en},
	urldate = {2021-08-28},
	booktitle = {23rd {International} {Conference} on {Intelligent} {User} {Interfaces}},
	publisher = {ACM},
	author = {Ohn-Bar, Eshed and Guerreiro, João and Ahmetovic, Dragan and Kitani, Kris M. and Asakawa, Chieko},
	month = mar,
	year = {2018},
	pages = {403--407},

}

@article{quinones_supporting_2011,
	title = {Supporting visually impaired navigation: a needs-finding study},
	abstract = {In this paper, we investigate the requirements for designing systems to support wayfinding for visually impaired individuals. We report the results of an interview study with 20 individuals with visual impairments, asking about their way-finding tools, techniques, and obstacles. Our findings provide an account of the practices followed when navigating familiar, unfamiliar, and dynamic environments, and common breakdowns encountered during the wayfinding process. The findings from this study suggest ways of implementing a location-based system to assist in the recovery from various obstacles.},
	language = {en},
	author = {Quinones, Pablo-Alejandro and Greene, Tammy and Yang, Rayoung and Newman, Mark},
	year = {2011},
	pages = {6},

}

@article{vincenzi_interdependence_2021,
	title = {Interdependence in {Action}: {People} with {Visual} {Impairments} and their {Guides} {Co}-constituting {Common} {Spaces}},
	volume = {5},
	issn = {2573-0142},
	shorttitle = {Interdependence in {Action}},
	url = {https://dl.acm.org/doi/10.1145/3449143},
	doi = {10.1145/3449143},
	language = {en},
	number = {CSCW1},
	urldate = {2021-08-28},
	journal = {Proceedings of the ACM on Human-Computer Interaction},
	author = {Vincenzi, Beatrice and Taylor, Alex S. and Stumpf, Simone},
	month = apr,
	year = {2021},
	pages = {1--33},

}

@inproceedings{williams_just_2014,
	address = {Rochester, New York, USA},
	title = {"just let the cane hit it": how the blind and sighted see navigation differently},
	isbn = {978-1-4503-2720-6},
	shorttitle = {"just let the cane hit it"},
	url = {http://dl.acm.org/citation.cfm?doid=2661334.2661380},
	doi = {10.1145/2661334.2661380},
	abstract = {Sighted people often have the best of intentions when they want to help a blind person navigate, but their well meaning is also often coupled with a lack of knowledge and understanding about how a person navigates without vision. As a result what sighted people think is the right feedback is too often the wrong feedback to give to a person with a visual impairment. Understanding how to provide feedback to blind navigators is crucial to the design of assistive technologies for navigation. In our research investigating the design of a personal pedestrian navigation device, we observed firsthand the ways that sighted people seemingly misunderstand how many blind people navigate when using a white cane mobility aid. Throughout our qualitative end user studies that included focus groups and observations (including couple-based observations with a close companion) we gathered data that explicitly shows how the language and understanding of sighted vs. blind pedestrians differs greatly and even how it can be dangerous when people interfere in the wrong way. From our findings we discuss why it is difficult for a blind person to navigate like a sighted person to ensure designers are aware of the difficulties and designing with new training in mind, not simply designing from their own point of view. We also want to encourage advocacy and empathy amongst the sighted community towards this activity of walking around independently.},
	language = {en},
	urldate = {2021-08-28},
	booktitle = {Proceedings of the 16th international {ACM} {SIGACCESS} conference on {Computers} \& accessibility - {ASSETS} '14},
	publisher = {ACM Press},
	author = {Williams, Michele A. and Galbraith, Caroline and Kane, Shaun K. and Hurst, Amy},
	year = {2014},
	pages = {217--224},

}

@inproceedings{williams_pray_2013,
	address = {Bellevue Washington},
	title = {"{Pray} before you step out": describing personal and situational blind navigation behaviors},
	isbn = {978-1-4503-2405-2},
	shorttitle = {"{Pray} before you step out"},
	url = {https://dl.acm.org/doi/10.1145/2513383.2513449},
	doi = {10.1145/2513383.2513449},
	abstract = {Personal navigation tools have greatly impacted the lives of people with vision impairments. As people with vision impairments often have different requirements for technology, it is important to understand users’ ever-changing needs. We conducted a formative study exploring how people with vision impairments used technology to support navigation. Our findings from interviews with 30 adults with vision impairments included insights about experiences in Orientation \& Mobility (O\&M) training, everyday navigation challenges, helpful and unhelpful technologies, and the role of social interactions while navigating. We produced a set of categorical data that future technologists can use to identify user requirements and usage scenarios. These categories consist of Personality and Scenario attributes describing navigation behaviors of people with vision impairments. We demonstrate the usefulness of these attributes by introducing navigation-style personas backed by our data. This work demonstrates the complex choices individuals with vision impairments undergo when leaving their home, and the many factors that affect their navigation behavior.},
	language = {en},
	urldate = {2021-08-28},
	booktitle = {Proceedings of the 15th {International} {ACM} {SIGACCESS} {Conference} on {Computers} and {Accessibility}},
	publisher = {ACM},
	author = {Williams, Michele A. and Hurst, Amy and Kane, Shaun K.},
	month = oct,
	year = {2013},
	pages = {1--8},

}

@inproceedings{banovic_uncovering_2013,
	address = {Bellevue Washington},
	title = {Uncovering information needs for independent spatial learning for users who are visually impaired},
	isbn = {978-1-4503-2405-2},
	url = {https://dl.acm.org/doi/10.1145/2513383.2513445},
	doi = {10.1145/2513383.2513445},
	abstract = {Sighted individuals often develop significant knowledge about their environment through what they can visually observe. In contrast, individuals who are visually impaired mostly acquire such knowledge about their environment through information that is explicitly related to them. This paper examines the practices that visually impaired individuals use to learn about their environments and the associated challenges. In the first of our two studies, we uncover four types of information needed to master and navigate the environment. We detail how individuals’ context impacts their ability to learn this information, and outline requirements for independent spatial learning. In a second study, we explore how individuals learn about places and activities in their environment. Our findings show that users not only learn information to satisfy their immediate needs, but also to enable future opportunities –something existing technologies do not fully support. From these findings, we discuss future research and design opportunities to assist the visually impaired in independent spatial learning.},
	language = {en},
	urldate = {2021-08-28},
	booktitle = {Proceedings of the 15th {International} {ACM} {SIGACCESS} {Conference} on {Computers} and {Accessibility}},
	publisher = {ACM},
	author = {Banovic, Nikola and Franz, Rachel L. and Truong, Khai N. and Mankoff, Jennifer and Dey, Anind K.},
	month = oct,
	year = {2013},
	pages = {1--8},

}

@article{giudice_use_2020,
	title = {Use of an {Indoor} {Navigation} {System} by {Sighted} and {Blind} {Travelers}: {Performance} {Similarities} across {Visual} {Status} and {Age}},
	volume = {13},
	issn = {1936-7228, 1936-7236},
	shorttitle = {Use of an {Indoor} {Navigation} {System} by {Sighted} and {Blind} {Travelers}},
	url = {https://dl.acm.org/doi/10.1145/3407191},
	doi = {10.1145/3407191},
	abstract = {This article first reviews the pros and cons of current accessible indoor navigation systems and then describes a study using commercial smart devices to navigate routes through a complex building. Our interest was in comparing performance when using real-time narrative descriptions (system-aided condition) vs. a memory-based condition where the same narrative information was only provided to users from the route's origin. We tested two groups of blind and visually impaired (BVI) users, including people above and below 60 years of age, as well as a third sighted control group. Evaluating older BVI participants is important, as the majority of vision loss is age-related, yet navigation performance using access technology is rarely studied with this demographic. Behavioral results demonstrated that access to real-time (system-aided) information led to better navigation accuracy and greater confidence by blind users compared to the information-matched memory condition. Performance for blind participants over 60 years old was nearly identical with their younger peers—an important outcome supporting the efficacy of using navigational technologies by this fast-growing population. Route completion accuracy and requests for assistance did not reliably differ between blind and sighted participants when using the system, suggesting that access to narrative route information led to functionally equivalent navigation behavior, irrespective of visual status. Survey results revealed strong user support for real-time information and provided important guidance for future interface refinements.},
	language = {en},
	number = {3},
	urldate = {2021-08-28},
	journal = {ACM Transactions on Accessible Computing},
	author = {Giudice, Nicholas A. and Guenther, Benjamin A. and Kaplan, Toni M. and Anderson, Shane M. and Knuesel, Robert J. and Cioffi, Joseph F.},
	month = aug,
	year = {2020},
	pages = {1--27},

}

@inproceedings{guerreiro_how_2018,
	address = {Lyon France},
	title = {How {Context} and {User} {Behavior} {Affect} {Indoor} {Navigation} {Assistance} for {Blind} {People}},
	isbn = {978-1-4503-5651-0},
	url = {https://dl.acm.org/doi/10.1145/3192714.3192829},
	doi = {10.1145/3192714.3192829},
	abstract = {Recent techniques for indoor localization are now able to support practical, accurate turn-by-turn navigation for peo­ ple with visual impairments (PVI). Understanding user be­ havior as it relates to situational contexts can be used to improve the ability of the interface to adapt to problem­ atic scenarios, and consequently reduce navigation errors. This work performs a ﬁne-grained analysis of user behavior during indoor assisted navigation, outlining diﬀerent sce­ narios where user behavior (either with a white-cane or a guide-dog) is likely to cause navigation errors. The scenarios include certain instructions (e.g., slight turns, approaching turns), cases of error recovery, and the surrounding envi­ ronment (e.g., open spaces and landmarks). We discuss the ﬁndings and lessons learned from a real-world user study to guide future directions for the development of assistive navigation interfaces that consider the users’ behavior and coping mechanisms.},
	language = {en},
	urldate = {2021-08-28},
	booktitle = {Proceedings of the 15th {International} {Web} for {All} {Conference}},
	publisher = {ACM},
	author = {Guerreiro, João and Ohn-Bar, Eshed and Ahmetovic, Dragan and Kitani, Kris and Asakawa, Chieko},
	month = apr,
	year = {2018},
	pages = {1--4},

}

@article{kacorri_insights_2018,
	title = {Insights on {Assistive} {Orientation} and {Mobility} of {People} with {Visual} {Impairment} {Based} on {Large}-{Scale} {Longitudinal} {Data}},
	volume = {11},
	issn = {1936-7228, 1936-7236},
	url = {https://dl.acm.org/doi/10.1145/3178853},
	doi = {10.1145/3178853},
	abstract = {Assistive applications for orientation and mobility promote independence for people with visual impairment (PVI). While typical design and evaluation of such applications involves small-sample iterative studies, we analyze large-scale longitudinal data from a geographically diverse population. Our publicly released dataset from
              i
              Move, a mobile app supporting orientation of PVI, contains millions of interactions by thousands of users over a year.
            
            
              Our analysis (i) examines common functionalities, settings, assistive features, and movement modalities in
              i
              Move dataset and (ii) discovers user communities based on interaction patterns. We find that the most popular interaction mode is passive, where users receive more notifications, often verbose, while in motion and perform fewer actions. The use of built-in assistive features such as enlarged text indicate a high presence of users with residual sight. Users fall into three distinct groups: (C1) users interested in surrounding points of interest, (C2) users interacting in short bursts to inquire about current location, and (C3) users with long active sessions while in motion.
              i
              Move was designed with C3 in mind, and one strength of our contribution is providing meaningful semantics for unanticipated groups, C1 and C2. Our analysis reveals insights that can be generalized to other assistive orientation and mobility applications.},
	language = {en},
	number = {1},
	urldate = {2021-08-28},
	journal = {ACM Transactions on Accessible Computing},
	author = {Kacorri, Hernisa and Mascetti, Sergio and Gerino, Andrea and Ahmetovic, Dragan and Alampi, Valeria and Takagi, Hironobu and Asakawa, Chieko},
	month = apr,
	year = {2018},
	pages = {1--28},

}

@inproceedings{kacorri_supporting_2016,
	address = {Reno Nevada USA},
	title = {Supporting {Orientation} of {People} with {Visual} {Impairment}: {Analysis} of {Large} {Scale} {Usage} {Data}},
	isbn = {978-1-4503-4124-0},
	shorttitle = {Supporting {Orientation} of {People} with {Visual} {Impairment}},
	url = {https://dl.acm.org/doi/10.1145/2982142.2982178},
	doi = {10.1145/2982142.2982178},
	abstract = {In the ﬁeld of assistive technology, large scale user studies are hindered by the fact that potential participants are ge­ ographically sparse and longitudinal studies are often time consuming. In this contribution, we rely on remote usage data to perform large scale and long duration behavior analysis on users of iMove, a mobile app that supports the ori­ entation of people with visual impairments.},
	language = {en},
	urldate = {2021-08-28},
	booktitle = {Proceedings of the 18th {International} {ACM} {SIGACCESS} {Conference} on {Computers} and {Accessibility}},
	publisher = {ACM},
	author = {Kacorri, Hernisa and Mascetti, Sergio and Gerino, Andrea and Ahmetovic, Dragan and Takagi, Hironobu and Asakawa, Chieko},
	month = oct,
	year = {2016},
	pages = {151--159},

}

@article{giudice_navigating_2018,
	title = {Navigating without vision: principles of blind spatial cognition},
	shorttitle = {Navigating without vision},
	url = {https://www.elgaronline.com/view/edcoll/9781784717537/9781784717537.00024.xml},
	abstract = {{\textless}p{\textgreater}This chapter considers what it means to learn and navigate the world with limited or no vision. It investigates limitations of blindness research, discusses traditional theories of blind spatial abilities, and provides an alternative perspective of many of the oft-cited issues and challenges underlying spatial cognition of people who are blind or visually impaired. Several provocative assertions pertaining to visual impairment and spatial abilities are advanced that help to better understand navigation without vision, provide greater explanatory power relevant to many of the current debates in the literature, and offer some needed guidance on the development of new spatial learning strategies and technological solutions that will ultimately have a significant positive impact on the independence and quality of life of this demographic. An underlying and related theme of the chapter emphasizes the importance of ‘space’ in spatial cognition research, rather than vision as its principle mechanism. There is no debate that vision is an amazing conduit of spatial information, but it is also important to remember that it does not have a monopoly on space. Indeed, all of our senses encode spatial information to one degree or another, and as we will discuss, this commonality allows for equivalent performance on many of the same spatial behaviors, independent of whether they originate from visual or non-visual perception.{\textless}/p{\textgreater}},
	language = {en\_US},
	urldate = {2021-08-28},
	journal = {Handbook of Behavioral and Cognitive Geography},
	author = {Giudice, Nicholas A.},
	month = apr,
	year = {2018},
	note = {ISBN: 9781784717544
Publisher: Edward Elgar Publishing
Section: Handbook of Behavioral and Cognitive Geography},


}

@article{lewis_hearing_2015,
	title = {Hearing the way: {Requirements} and preferences for technology-supported navigation aids},
	volume = {48},
	issn = {00036870},
	shorttitle = {Hearing the way},
	url = {https://linkinghub.elsevier.com/retrieve/pii/S0003687014002555},
	doi = {10.1016/j.apergo.2014.11.004},
	abstract = {Many systems have been developed to assist wayﬁnding for people with sight problems. There is a need for user requirements for such systems to be deﬁned. This paper presents a study which aimed to determine such user requirements. An experiment was also conducted to establish the best way of guiding users between locations. The focus group results indicated that users require systems to provide them with information about their surroundings, to guide them along their route and to provide progress information. They also showed that users with sight conditions interact with systems differently to sighted users, thereby highlighting the importance of designing systems for the needs of these users. Results of the experiment found that the preferred method of guiding users was a notiﬁcation when they were both on and off track. However, performance was best when only provided with the off track notiﬁcation, implying that this cue is particularly important. Technology has the potential to support navigation for people with sight problems. Users should have control over cues provided and for these cues should supplement environmental cues rather than replacing them.},
	language = {en},
	urldate = {2021-08-29},
	journal = {Applied Ergonomics},
	author = {Lewis, Laura and Sharples, Sarah and Chandler, Ed and Worsfold, John},
	month = may,
	year = {2015},
	pages = {56--69},
}

@article{hill_how_1993,
	title = {How {Persons} with {Visual} {Impairments} {Explore} {Novel} {Spaces}: {Strategies} of {Good} and {Poor} {Performers}},
	volume = {87},
	issn = {0145-482X, 1559-1476},
	shorttitle = {How {Persons} with {Visual} {Impairments} {Explore} {Novel} {Spaces}},
	url = {http://journals.sagepub.com/doi/10.1177/0145482X9308700805},
	doi = {10.1177/0145482X9308700805},
	abstract = {The study presented here examined the videotaped search patterns and strategies that 65 persons with visual impairments used to locate and learn the arrangement of five objects in a novel space. Videotapes of the 15 best-performing and 15 worstperforming participants' explorations were then compared to the participants' verbal self-reports of the strategies they used. The best-performing participants used search patterns and strategies that were effective in locating objects quickly and that facilitated the development of object-to-object relationships.},
	language = {en},
	number = {8},
	urldate = {2021-08-29},
	journal = {Journal of Visual Impairment \& Blindness},
	author = {Hill, E.W. and Rieser, J.J. and Hill, M.-M. and Hill, M. and Halpin, J. and Halpin, R.},
	month = oct,
	year = {1993},
	pages = {295--301},
}

@article{hersh_mental_2020,
	title = {Mental {Maps} and the {Use} of {Sensory} {Information} by {Blind} and {Partially} {Sighted} {People}},
	volume = {13},
	issn = {1936-7228, 1936-7236},
	url = {https://dl.acm.org/doi/10.1145/3375279},
	doi = {10.1145/3375279},
	abstract = {This article aims to fill an important gap in the literature by reporting on blind and partially sighted people's use of spatial representations (mental maps) from their perspective and when travelling on real routes. The results presented here were obtained from semi-structured interviews with 100 blind and partially sighted people in five different countries. They are intended to answer three questions about the representation of space by blind and partially sighted people, how these representations are used to support travel, and the implications for the design of travel aids and orientation and mobility training. They show that blind and partially sighted people do have spatial representations and that a number of them explicitly use the term mental map. This article discusses the variety of approaches to spatial representations, including the sensory modalities used, the use of global or local representations, and the applications to support travel. The conclusions summarize the answers to the three questions and include a two-level preliminary classification of the spatial representations of blind and partially sighted people.},
	language = {en},
	number = {2},
	urldate = {2021-08-29},
	journal = {ACM Transactions on Accessible Computing},
	author = {Hersh, Marion},
	month = aug,
	year = {2020},
	pages = {1--32},
}

@article{guerreiro_virtual_2020,
	title = {Virtual navigation for blind people: {Transferring} route knowledge to the real-{World}},
	volume = {135},
	issn = {10715819},
	shorttitle = {Virtual navigation for blind people},
	url = {https://linkinghub.elsevier.com/retrieve/pii/S1071581918303823},
	doi = {10.1016/j.ijhcs.2019.102369},
	abstract = {Independent navigation is challenging for blind people, particularly in unfamiliar environments. Navigation assistive technologies try to provide additional support by guiding users or increasing their knowledge of the surroundings, but accurate solutions are still not widely available. Based on this limitation and on the fact that spatial knowledge can also be acquired indirectly (prior to navigation), we developed an interactive virtual navigation app where users can learn unfamiliar routes before physically visiting the environment. Our main research goals are to understand the acquisition of route knowledge through smartphone-based virtual navigation and how it evolves over time; its ability to support independent, unassisted real-world navigation of short routes; and its ability to improve user performance when using an accurate in-situ navigation tool (NavCog). With these goals in mind, we conducted a user study where 14 blind participants virtually learned routes at home for three consecutive days and then physically navigated them, both unassisted and with NavCog. In virtual navigation, we analyzed the evolution of route knowledge and we found that participants were able to quickly learn shorter routes and gradually increase their knowledge in both short and long routes. In the realworld, we found that users were able to take advantage of this knowledge, acquired completely through virtual navigation, to complete unassisted navigation tasks. When using NavCog, users tend to rely on the navigation system and less on their prior knowledge and therefore virtual navigation did not significantly improve users’ performance.},
	language = {en},
	urldate = {2021-08-29},
	journal = {International Journal of Human-Computer Studies},
	author = {Guerreiro, João and Sato, Daisuke and Ahmetovic, Dragan and Ohn-Bar, Eshed and Kitani, Kris M. and Asakawa, Chieko},
	month = mar,
	year = {2020},
	pages = {102369},
}

@article{clemenson_rethinking_2021,
	title = {Rethinking {GPS} navigation: creating cognitive maps through auditory clues},
	volume = {11},
	issn = {2045-2322},
	shorttitle = {Rethinking {GPS} navigation},
	url = {http://www.nature.com/articles/s41598-021-87148-4},
	doi = {10.1038/s41598-021-87148-4},
	abstract = {Abstract
            GPS navigation is commonplace in everyday life. While it has the capacity to make our lives easier, it is often used to automate functions that were once exclusively performed by our brain. Staying mentally active is key to healthy brain aging. Therefore, is GPS navigation causing more harm than good? Here we demonstrate that traditional turn-by-turn navigation promotes passive spatial navigation and ultimately, poor spatial learning of the surrounding environment. We propose an alternative form of GPS navigation based on sensory augmentation, that has the potential to fundamentally alter the way we navigate with GPS. By implementing a 3D spatial audio system similar to an auditory compass, users are directed towards their destination without explicit directions. Rather than being led passively through verbal directions, users are encouraged to take an active role in their own spatial navigation, leading to more accurate cognitive maps of space. Technology will always play a significant role in everyday life; however, it is important that we actively engage with the world around us. By simply rethinking the way we interact with GPS navigation, we can engage users in their own spatial navigation, leading to a better spatial understanding of the explored environment.},
	language = {en},
	number = {1},
	urldate = {2021-08-29},
	journal = {Scientific Reports},
	author = {Clemenson, Gregory D. and Maselli, Antonella and Fiannaca, Alexander J. and Miller, Amos and Gonzalez-Franco, Mar},
	month = dec,
	year = {2021},
	pages = {7764},

}


@article{ahmetovic2019deep,
  title={Deep learning compensation of rotation errors during navigation assistance for people with visual impairments or blindness},
  author={Ahmetovic, Dragan and Mascetti, Sergio and Bernareggi, Cristian and Guerreiro, Jo{\~a}o and Oh, Uran and Asakawa, Chieko},
  journal={ACM Transactions on Accessible Computing (TACCESS)},
  volume={12},
  number={4},
  pages={1--19},
  year={2019},
  publisher={ACM New York, NY, USA}
}


@article{wobbrock2018ability,
  title={Ability-based design},
  author={Wobbrock, Jacob O and Gajos, Krzysztof Z and Kane, Shaun K and Vanderheiden, Gregg C},
  journal={Communications of the ACM},
  volume={61},
  number={6},
  pages={62--71},
  year={2018},
  publisher={ACM New York, NY, USA}
}


@book{carr2014glass,
  title={The glass cage: automation and us.},
  author={Carr, Nicholas},
  year={2014},
  publisher={WW Norton \& Co}
}


@article{chrastil2013active,
  title={Active and passive spatial learning in human navigation: acquisition of survey knowledge.},
  author={Chrastil, Elizabeth R and Warren, William H},
  journal={Journal of experimental psychology: learning, memory, and cognition},
  volume={39},
  number={5},
  pages={1520},
  year={2013},
  publisher={American Psychological Association}
}


@article{chrastil2015there,
  title={There and back again: hippocampus and retrosplenial cortex track homing distance during human path integration},
  author={Chrastil, Elizabeth R and Sherrill, Katherine R and Hasselmo, Michael E and Stern, Chantal E},
  journal={Journal of Neuroscience},
  volume={35},
  number={46},
  pages={15442--15452},
  year={2015},
  publisher={Soc Neuroscience}
}


@article{millar1988models,
  title={Models of sensory deprivation: The nature/nurture dichotomy and spatial representation in the blind},
  author={Millar, Susanna},
  journal={International Journal of Behavioral Development},
  volume={11},
  number={1},
  pages={69--87},
  year={1988},
  publisher={Sage Publications Sage CA: Thousand Oaks, CA}
}


@article{dias2015indoor,
  title={Indoor navigation challenges for visually impaired people},
  author={Dias, M Bernardine and Teves, Ermine A and Zimmerman, George J and Gedawy, Hend K and Belousov, Sarah M and Dias, M Bernardine},
  journal={Indoor Wayfinding and Navigation},
  pages={141--164},
  year={2015},
  publisher={CRC Press}
}

@inproceedings{min2021augmented,
  title={Augmented Reality Glasses as an Orientation and Mobility Aid for People with Low Vision: a Feasibility Study of Experiences and Requirements},
  author={Min Htike, Hein and H. Margrain, Tom and Lai, Yu-Kun and Eslambolchilar, Parisa},
  booktitle={Proceedings of the 2021 CHI Conference on Human Factors in Computing Systems},
  pages={1--15},
  year={2021}
}


@inproceedings{fenech2010effects,
  title={The effects of acoustic turn-by-turn navigation on wayfinding},
  author={Fenech, Elliot P and Drews, Frank A and Bakdash, Jonathan Z},
  booktitle={Proceedings of the human factors and ergonomics society annual meeting},
  volume={54},
  number={23},
  pages={1926--1930},
  year={2010},
  organization={SAGE Publications Sage CA: Los Angeles, CA}
}


@article{chrastil2012active,
  title={Active and passive contributions to spatial learning},
  author={Chrastil, Elizabeth R and Warren, William H},
  journal={Psychonomic bulletin \& review},
  volume={19},
  number={1},
  pages={1--23},
  year={2012},
  publisher={Springer}
}

@book{golledge1999wayfinding,
  title={Wayfinding behavior: Cognitive mapping and other spatial processes},
  author={Golledge, Reginald G and others},
  year={1999},
  publisher={JHU press}
}


@inproceedings{darken1996wayfinding,
  title={Wayfinding strategies and behaviors in large virtual worlds},
  author={Darken, Rudolph P and Sibert, John L},
  booktitle={Proceedings of the SIGCHI conference on Human factors in computing systems},
  pages={142--149},
  year={1996}
}


@inproceedings{leshed2008car,
  title={In-car gps navigation: engagement with and disengagement from the environment},
  author={Leshed, Gilly and Velden, Theresa and Rieger, Oya and Kot, Blazej and Sengers, Phoebe},
  booktitle={Proceedings of the SIGCHI conference on human factors in computing systems},
  pages={1675--1684},
  year={2008}
}


@inproceedings{lee2021designing,
  title={Designing Product Descriptions for Supporting Independent Grocery Shopping of People with Visual Impairments},
  author={Lee, Kyungyeon and Park, Sohyeon and Oh, Uran},
  booktitle={Extended Abstracts of the 2021 CHI Conference on Human Factors in Computing Systems},
  pages={1--6},
  year={2021}
}


@article{holton2015review,
  title={A Review of the Be My Eyes Remote Sighted Helper App for Apple iOS},
  author={Holton, Bill},
  journal={AFB AccessWorld Magazine},
  volume={16},
  number={2},
  year={2015}
}


@misc{aira,
  title = {{AIRA}: {Y}our {L}ife, {Y}our {S}chedule, {R}ight {N}ow.},
  author = {{AIRA} {T}ech {C}orp.},
  howpublished = {\url{https://aira.io/}. (2018)},
  year = {2018}
}



@misc{MSsoundscape,
  title = {{Microsoft Soundscape - Microsoft Research.}},
  author = {Microsoft Research.},
  howpublished = {\url{https://www.microsoft.com/en- us/research/product/soundscape/}. (2018)},
  year = {2018}
}


@article{dias2014navpal,
  title={Navpal: Technology solutions for enhancing urban navigation for blind travelers},
  author={Dias, M Bernardine},
  journal={tech. report CMU-RI-TR-21, Robotics Institute, Carnegie Mellon University},
  year={2014}
}


@article{ferbinteanu2016contributions,
  title={Contributions of hippocampus and striatum to memory-guided behavior depend on past experience},
  author={Ferbinteanu, Janina},
  journal={Journal of Neuroscience},
  volume={36},
  number={24},
  pages={6459--6470},
  year={2016},
  publisher={Soc Neuroscience}
}


@article{matthews2011novelty,
  title={Novelty-seeking DRD4 polymorphisms are associated with human migration distance out-of-Africa after controlling for neutral population gene structure},
  author={Matthews, Luke J and Butler, Paul M},
  journal={American journal of physical anthropology},
  volume={145},
  number={3},
  pages={382--389},
  year={2011},
  publisher={Wiley Online Library}
}


@book{o2019wayfinding,
  title={Wayfinding: The science and mystery of how humans navigate the world},
  author={O'Connor, MR},
  year={2019},
  publisher={St. Martin's Press}
}


@article{woollett2009talent,
  title={Talent in the taxi: a model system for exploring expertise},
  author={Woollett, Katherine and Spiers, Hugo J and Maguire, Eleanor A},
  journal={Philosophical Transactions of the Royal Society B: Biological Sciences},
  volume={364},
  number={1522},
  pages={1407--1416},
  year={2009},
  publisher={The Royal Society London}
}


@inproceedings{scheuerman2017learning,
  title={Learning the language: The importance of studying written directions in designing navigational technologies for the blind},
  author={Scheuerman, Morgan Klaus and Easley, William and Abdolrahmani, Ali and Hurst, Amy and Branham, Stacy},
  booktitle={Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems},
  pages={2922--2928},
  year={2017}
}


@article{kayukawa2020guiding,
  title={Guiding Blind Pedestrians in Public Spaces by Understanding Walking Behavior of Nearby Pedestrians},
  author={Kayukawa, Seita and Ishihara, Tatsuya and Takagi, Hironobu and Morishima, Shigeo and Asakawa, Chieko},
  journal={Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies},
  volume={4},
  number={3},
  pages={1--22},
  year={2020},
  publisher={ACM New York, NY, USA}
}


% ----------------------------


@article{clemenson2018environmental,
  title={Environmental enrichment and neuronal plasticity},
  author={Clemenson, Gregory D and Gage, Fred H and Stark, Craig EL},
  journal={The Oxford Handbook of Developmental Neural Plasticity},
  volume={85},
  pages={283--284},
  year={2018},
  publisher={Oxford University Press New York, NY}
}


@article{clemenson2019improving,
  title={Improving hippocampal memory through the experience of a rich Minecraft environment},
  author={Clemenson, Gregory D and Henningfield, Caden M and Stark, Craig EL},
  journal={Frontiers in behavioral neuroscience},
  volume={13},
  pages={57},
  year={2019},
  publisher={Frontiers}
}


@article{maguire1998knowing,
  title={Knowing where and getting there: a human navigation network},
  author={Maguire, Eleanor A and Burgess, Neil and Donnett, James G and Frackowiak, Richard SJ and Frith, Christopher D and O'Keefe, John},
  journal={Science},
  volume={280},
  number={5365},
  pages={921--924},
  year={1998},
  publisher={American Association for the Advancement of Science}
}

@article{maguire2000navigation,
  title={Navigation-related structural change in the hippocampi of taxi drivers},
  author={Maguire, Eleanor A and Gadian, David G and Johnsrude, Ingrid S and Good, Catriona D and Ashburner, John and Frackowiak, Richard SJ and Frith, Christopher D},
  journal={Proceedings of the National Academy of Sciences},
  volume={97},
  number={8},
  pages={4398--4403},
  year={2000},
  publisher={National Acad Sciences}
}

@article{woollett2011acquiring,
  title={Acquiring “the Knowledge” of London's layout drives structural brain changes},
  author={Woollett, Katherine and Maguire, Eleanor A},
  journal={Current biology},
  volume={21},
  number={24},
  pages={2109--2114},
  year={2011},
  publisher={Elsevier}
}


@book{o1978hippocampus,
  title={The hippocampus as a cognitive map},
  author={O'keefe, John and Nadel, Lynn},
  year={1978},
  publisher={Oxford university press}
}


@article{tolman1948cognitive,
  title="{Cognitive maps in rats and men}",
  author={Tolman, Edward C},
  journal={Psychological review},
  volume={55},
  number={4},
  pages={189},
  year={1948},
  publisher={American Psychological Association}
}


@article{goodman1961snowball,
  title={Snowball sampling},
  author={Goodman, Leo A},
  journal={The annals of mathematical statistics},
  pages={148--170},
  year={1961},
  publisher={JSTOR}
}


@book{hesse2010practice,
  title={The practice of qualitative research},
  author={Hesse-Biber, Sharlene Nagy and Leavy, Patricia},
  year={2010},
  publisher={Sage}
}

@article{braun2006using,
  title={Using thematic analysis in psychology},
  author={Braun, Virginia and Clarke, Victoria},
  journal={Qualitative research in psychology},
  volume={3},
  number={2},
  pages={77--101},
  year={2006},
  publisher={Taylor \& Francis}
}

@article{flanagan1954critical,
  title={The critical incident technique.},
  author={Flanagan, John C},
  journal={Psychological bulletin},
  volume={51},
  number={4},
  pages={327},
  year={1954},
  publisher={American Psychological Association}
}

@article{chell1998critical,
  title={Critical incident technique.},
  author={Chell, Elizabeth},
  year={1998},
  publisher={Sage Publications Ltd}
}

@article{lee2021designingIndependence,
  title={Designing for Independence for People with Visual Impairments},
  author={Lee, Sooyeon and Reddie, Madison and Carroll, John M},
  journal={Proceedings of the ACM on Human-Computer Interaction},
  volume={5},
  number={CSCW1},
  pages={1--19},
  year={2021},
  publisher={ACM New York, NY, USA}
}


@article{chebat2020spatial,
  title={Spatial competence and brain plasticity in congenital blindness via sensory substitution devices},
  author={Chebat, Daniel-Robert and Schneider, Fabien C and Ptito, Maurice},
  journal={Frontiers in Neuroscience},
  volume={14},
  pages={815},
  year={2020},
  publisher={Frontiers}
}


@inproceedings{murata2018smartphone,
  title={Smartphone-based indoor localization for blind navigation across building complexes},
  author={Murata, Masayuki and Ahmetovic, Dragan and Sato, Daisuke and Takagi, Hironobu and Kitani, Kris M and Asakawa, Chieko},
  booktitle={2018 IEEE International Conference on Pervasive Computing and Communications (PerCom)},
  pages={1--10},
  year={2018},
  organization={IEEE}
}

@inproceedings{de2018anti,
  title={Anti-veering vibrotactile hmd for assistance of blind pedestrians},
  author={de Jesus Oliveira, Victor Adriel and Nedel, Luciana and Maciel, Anderson and Brayda, Luca},
  booktitle={International Conference on Human Haptic Sensing and Touch Enabled Computer Applications},
  pages={500--512},
  year={2018},
  organization={Springer}
}

@inproceedings{mandanici2017following,
  title={Following the cuckoo sound: A responsive floor to train blind children to avoid veering},
  author={Mandanici, Marcella and Rod{\`a}, Antonio and Canazza, Sergio and Cavagnoli, Giulia},
  booktitle={International Conference on Smart Objects and Technologies for Social Good},
  pages={11--20},
  year={2017},
  organization={Springer}
}


@inproceedings{paneels2013walking,
  title={The walking straight mobile application: Helping the visually impaired avoid veering},
  author={Paneels, Sabrina A and Varenne, Dylan and Blum, Jeffrey R and Cooperstock, Jeremy R},
  year={2013},
  organization={Georgia Institute of Technology}
}

@article{hill1993persons,
  title={How persons with visual impairments explore novel spaces: Strategies of good and poor performers},
  author={Hill, Everett W and Rieser, John J and Hill, M-M and Hill, Marc and Halpin, J and Halpin, R},
  journal={Journal of visual impairment \& blindness},
  volume={87},
  number={8},
  pages={295--301},
  year={1993},
  publisher={SAGE Publications Sage CA: Los Angeles, CA}
}

@article{mcleod2007maslow,
  title={Maslow's hierarchy of needs},
  author={McLeod, Saul},
  journal={Simply psychology},
  volume={1},
  number={1-18},
  year={2007}
}


@article{long1997establishing,
  title={Establishing and maintaining orientation for mobility},
  author={Long, Richard G and Hill, EW},
  journal={Foundations of orientation and mobility},
  volume={1},
  year={1997},
  publisher={AFB Press New York}
}

@book{wiener2010foundations,
  title={Foundations of orientation and mobility},
  author={Wiener, William R and Welsh, Richard L and Blasch, Bruce B},
  volume={1},
  year={2010},
  publisher={American Foundation for the Blind}
}

@article{schinazi2016spatial,
  title={Spatial navigation by congenitally blind individuals.},
  author={Schinazi, Victor R and Thrash, Tyler and Chebat, Daniel-Robert},
  journal={WIREs Cognitive Science},
  year={2016},
  publisher={Wiley-Blackwell Publishing Ltd.}
}

@article{thinus1997representation,
  title={Representation of space in blind persons: vision as a spatial sense?},
  author={Thinus-Blanc, Catherine and Gaunet, Florence},
  journal={Psychological bulletin},
  volume={121},
  number={1},
  pages={20},
  year={1997},
  publisher={American Psychological Association}
}



@inproceedings{flatla2012so,
  title={" So that's what you see" building understanding with personalized simulations of colour vision deficiency},
  author={Flatla, David R and Gutwin, Carl},
  booktitle={Proceedings of the 14th international ACM SIGACCESS conference on Computers and accessibility},
  pages={167--174},
  year={2012}
}

@inproceedings{hailpern2011aces,
  title={ACES: promoting empathy towards aphasia through language distortion emulation software},
  author={Hailpern, Joshua and Danilevsky, Marina and Harris, Andrew and Karahalios, Karrie and Dell, Gary and Hengst, Julie},
  booktitle={Proceedings of the SIGCHI Conference on Human Factors in Computing Systems},
  pages={609--618},
  year={2011}
}


@inproceedings{branham2015collaborative,
  title={Collaborative accessibility: How blind and sighted companions co-create accessible home spaces},
  author={Branham, Stacy M and Kane, Shaun K},
  booktitle={Proceedings of the 33rd Annual ACM Conference on Human Factors in Computing Systems},
  pages={2373--2382},
  year={2015}
}

@inproceedings{paneels2013listen,
  title={Listen to it yourself! evaluating usability of what's around me? for the blind},
  author={Pan{\"e}els, Sabrina A and Olmos, Adriana and Blum, Jeffrey R and Cooperstock, Jeremy R},
  booktitle={Proceedings of the SIGCHI Conference on Human Factors in Computing Systems},
  pages={2107--2116},
  year={2013}
}


@inproceedings{thieme2018can,
  title={" I can do everything but see!"--How People with Vision Impairments Negotiate their Abilities in Social Contexts},
  author={Thieme, Anja and Bennett, Cynthia L and Morrison, Cecily and Cutrell, Edward and Taylor, Alex S},
  booktitle={Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems},
  pages={1--14},
  year={2018}
}

@inproceedings{easley2016let,
  title={Let's get lost: Exploring social norms in predominately blind environments},
  author={Easley, William and Williams, Michele A and Abdolrahmani, Ali and Galbraith, Caroline and Branham, Stacy M and Hurst, Amy and Kane, Shaun K},
  booktitle={Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems},
  pages={2034--2040},
  year={2016}
}


@article{giudice2020use,
  title={Use of an Indoor Navigation System by Sighted and Blind Travelers: Performance Similarities across Visual Status and Age},
  author={Giudice, Nicholas A and Guenther, Benjamin A and Kaplan, Toni M and Anderson, Shane M and Knuesel, Robert J and Cioffi, Joseph F},
  journal={ACM Transactions on Accessible Computing (TACCESS)},
  volume={13},
  number={3},
  pages={1--27},
  year={2020},
  publisher={ACM New York, NY, USA}
}


@inproceedings{van2016guiding,
  title={Guiding the visually impaired through the environment with beacons},
  author={van der Bie, Joey and Visser, Britte and Matsari, Jordy and Singh, Mijnisha and Van Hasselt, Timon and Koopman, Jan and Kr{\"o}se, Ben},
  booktitle={Proceedings of the 2016 ACM International Joint Conference on Pervasive and Ubiquitous Computing: Adjunct},
  pages={385--388},
  year={2016}
}


@inproceedings{schneider2000constructive,
  title={Constructive exploration of spatial information by blind users},
  author={Schneider, Jochen and Strothotte, Thomas},
  booktitle={Proceedings of the fourth international ACM conference on Assistive technologies},
  pages={188--192},
  year={2000}
}


@inproceedings{abdolrahmani2016not,
  title={Not all errors are created equal: Factors that impact acceptance of an indoor navigation aid for the blind},
  author={Abdolrahmani, Ali and Easley, William and Williams, Michele A and Ronquillo, Erick and Branham, Stacy and Chen, Tiffany and Hurst, Amy},
  booktitle={Proceedings of the 18th International ACM SIGACCESS Conference on Computers and Accessibility},
  pages={301--302},
  year={2016}
}


@inproceedings{abdolrahmani2017embracing,
  title={Embracing errors: Examining how context of use impacts blind individuals' acceptance of navigation aid errors},
  author={Abdolrahmani, Ali and Easley, William and Williams, Michele and Branham, Stacy and Hurst, Amy},
  booktitle={Proceedings of the 2017 CHI Conference on Human Factors in Computing Systems},
  pages={4158--4169},
  year={2017}
}


@article{swobodzinski2009indoor,
  title={An indoor routing algorithm for the blind: development and comparison to a routing algorithm for the sighted},
  author={Swobodzinski, Martin and Raubal, Martin},
  journal={International Journal of Geographical Information Science},
  volume={23},
  number={10},
  pages={1315--1343},
  year={2009},
  publisher={Taylor \& Francis}
}

==> template files/README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.76.  Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.77.  Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.78.  Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.
	       
